Measurement of the $^8$B Solar Neutrino Flux Using the Full SNO+ Water Phase Dataset

The SNO+ detector operated initially as a water Cherenkov detector. The implementation of a sealed covergas system midway through water data taking resulted in a significant reduction in the activity of $^{222}$Rn daughters in the detector and allowed the lowest background to the solar electron scattering signal above 5 MeV achieved to date. This paper reports an updated SNO+ water phase $^8$B solar neutrino analysis with a total livetime of 282.4 days and an analysis threshold of 3.5 MeV. The $^8$B solar neutrino flux is found to be $\left(2.32^{+0.18}_{-0.17}\text{(stat.)}^{+0.07}_{-0.05}\text{(syst.)}\right)\times10^{6}$ cm$^{-2}$s$^{-1}$ assuming no neutrino oscillations, or $\left(5.36^{+0.41}_{-0.39}\text{(stat.)}^{+0.17}_{-0.16}\text{(syst.)} \right)\times10^{6}$ cm$^{-2}$s$^{-1}$ assuming standard neutrino oscillation parameters, in good agreement with both previous measurements and Standard Solar Model Calculations. The electron recoil spectrum is presented above 3.5 MeV.

==> Plot_Data__Figs4-9_.txt <==
______________[Fig4-costhetasun_5-15_MeV-TBII]______________
index	bin_center	bin_low	bin_hi	data	best_fit_mc
0	-0.975	-1	-0.95	0	0.971
1	-0.925	-0.95	-0.9	1	0.970
2	-0.875	-0.9	-0.85	2	0.969
3	-0.825	-0.85	-0.8	2	0.968
4	-0.775	-0.8	-0.75	2	0.970
5	-0.725	-0.75	-0.7	1	0.965
6	-0.675	-0.7	-0.65	0	0.971
7	-0.625	-0.65	-0.6	0	0.972
8	-0.575	-0.6	-0.55	1	0.974
9	-0.525	-0.55	-0.5	1	0.981
10	-0.475	-0.5	-0.45	0	0.984
11	-0.425	-0.45	-0.4	1	0.988
12	-0.375	-0.4	-0.35	2	0.996
13	-0.325	-0.35	-0.3	0	1.006
14	-0.275	-0.3	-0.25	0	1.020
15	-0.225	-0.25	-0.2	2	1.029
16	-0.175	-0.2	-0.15	1	1.050
17	-0.125	-0.15	-0.1	1	1.081
18	-0.075	-0.1	-0.05	1	1.113
19	-0.025	-0.05	0	0	1.163
20	0.025	0	0.05	0	1.212
21	0.075	0.05	0.1	1	1.272
22	0.125	0.1	0.15	1	1.344
23	0.175	0.15	0.2	3	1.404
24	0.225	0.2	0.25	0	1.488
25	0.275	0.25	0.3	3	1.590
26	0.325	0.3	0.35	3	1.713
27	0.375	0.35	0.4	1	1.827
28	0.425	0.4	0.45	4	1.964
29	0.475	0.45	0.5	3	2.120
30	0.525	0.5	0.55	4	2.372
31	0.575	0.55	0.6	4	2.655
32	0.625	0.6	0.65	5	3.102
33	0.675	0.65	0.7	3	3.734
34	0.725	0.7	0.75	4	4.730
35	0.775	0.75	0.8	1	6.456
36	0.825	0.8	0.85	9	9.429
37	0.875	0.85	0.9	15	14.898
38	0.925	0.9	0.95	29	26.273
39	0.975	0.95	1	53	54.276

_____________[Fig5-costhetasun_3.5-15_MeV-TBII]_____________
index	bin_center	bin_low	bin_hi	data	best_fit_mc
0	-0.975	-1	-0.95	0	0.971
1	-0.925	-0.95	-0.9	1	0.970
2	-0.875	-0.9	-0.85	2	0.969
3	-0.825	-0.85	-0.8	2	0.968
4	-0.775	-0.8	-0.75	2	0.970
5	-0.725	-0.75	-0.7	1	0.965
6	-0.675	-0.7	-0.65	0	0.971
7	-0.625	-0.65	-0.6	0	0.972
8	-0.575	-0.6	-0.55	1	0.974
9	-0.525	-0.55	-0.5	1	0.981
10	-0.475	-0.5	-0.45	0	0.984
11	-0.425	-0.45	-0.4	1	0.988
12	-0.375	-0.4	-0.35	2	0.996
13	-0.325	-0.35	-0.3	0	1.006
14	-0.275	-0.3	-0.25	0	1.020
15	-0.225	-0.25	-0.2	2	1.029
16	-0.175	-0.2	-0.15	1	1.050
17	-0.125	-0.15	-0.1	1	1.081
18	-0.075	-0.1	-0.05	1	1.113
19	-0.025	-0.05	0	0	1.163
20	0.025	0	0.05	0	1.212
21	0.075	0.05	0.1	1	1.272
22	0.125	0.1	0.15	1	1.344
23	0.175	0.15	0.2	3	1.404
24	0.225	0.2	0.25	0	1.488
25	0.275	0.25	0.3	3	1.590
26	0.325	0.3	0.35	3	1.713
27	0.375	0.35	0.4	1	1.827
28	0.425	0.4	0.45	4	1.964
29	0.475	0.45	0.5	3	2.120
30	0.525	0.5	0.55	4	2.372
31	0.575	0.55	0.6	4	2.655
32	0.625	0.6	0.65	5	3.102
33	0.675	0.65	0.7	3	3.734
34	0.725	0.7	0.75	4	4.730
35	0.775	0.75	0.8	1	6.456
36	0.825	0.8	0.85	9	9.429
37	0.875	0.85	0.9	15	14.898
38	0.925	0.9	0.95	29	26.273
39	0.975	0.95	1	53	54.276

_____________[Fig7-costhetasun_3.5-4_MeV-TBII]_____________
index	bin_center	bin_low	bin_hi	data	best_fit_mc
0	-0.975	-1	-0.95	16	15.773
1	-0.925	-0.95	-0.9	10	15.773
2	-0.875	-0.9	-0.85	13	15.774
3	-0.825	-0.85	-0.8	10	15.772
4	-0.775	-0.8	-0.75	22	15.771
5	-0.725	-0.75	-0.7	13	15.772
6	-0.675	-0.7	-0.65	13	15.773
7	-0.625	-0.65	-0.6	17	15.770
8	-0.575	-0.6	-0.55	7	15.770
9	-0.525	-0.55	-0.5	18	15.767
10	-0.475	-0.5	-0.45	15	15.767
11	-0.425	-0.45	-0.4	17	15.766
12	-0.375	-0.4	-0.35	16	15.766
13	-0.325	-0.35	-0.3	22	15.760
14	-0.275	-0.3	-0.25	9	15.755
15	-0.225	-0.25	-0.2	13	15.750
16	-0.175	-0.2	-0.15	15	15.746
17	-0.125	-0.15	-0.1	14	15.741
18	-0.075	-0.1	-0.05	13	15.732
19	-0.025	-0.05	0	19	15.724
20	0.025	0	0.05	22	15.710
21	0.075	0.05	0.1	18	15.705
22	0.125	0.1	0.15	18	15.696
23	0.175	0.15	0.2	24	15.676
24	0.225	0.2	0.25	15	15.660
25	0.275	0.25	0.3	10	15.641
26	0.325	0.3	0.35	20	15.611
27	0.375	0.35	0.4	20	15.600
28	0.425	0.4	0.45	14	15.558
29	0.475	0.45	0.5	17	15.533
30	0.525	0.5	0.55	16	15.492
31	0.575	0.55	0.6	22	15.434
32	0.625	0.6	0.65	13	15.363
33	0.675	0.65	0.7	12	15.262
34	0.725	0.7	0.75	12	15.108
35	0.775	0.75	0.8	15	14.912
36	0.825	0.8	0.85	17	14.601
37	0.875	0.85	0.9	20	14.142
38	0.925	0.9	0.95	8	13.446
39	0.975	0.95	1	13	12.632

_____________[Fig8-costhetasun_4-4.5_MeV-TBII]_____________
index	bin_center	bin_low	bin_hi	data	best_fit_mc
0	-0.975	-1	-0.95	2	2.440
1	-0.925	-0.95	-0.9	4	2.438
2	-0.875	-0.9	-0.85	2	2.438
3	-0.825	-0.85	-0.8	2	2.442
4	-0.775	-0.8	-0.75	2	2.442
5	-0.725	-0.75	-0.7	0	2.441
6	-0.675	-0.7	-0.65	6	2.440
7	-0.625	-0.65	-0.6	1	2.442
8	-0.575	-0.6	-0.55	2	2.443
9	-0.525	-0.55	-0.5	1	2.447
10	-0.475	-0.5	-0.45	2	2.448
11	-0.425	-0.45	-0.4	4	2.447
12	-0.375	-0.4	-0.35	0	2.451
13	-0.325	-0.35	-0.3	2	2.455
14	-0.275	-0.3	-0.25	4	2.458
15	-0.225	-0.25	-0.2	3	2.464
16	-0.175	-0.2	-0.15	1	2.466
17	-0.125	-0.15	-0.1	2	2.482
18	-0.075	-0.1	-0.05	6	2.494
19	-0.025	-0.05	0	2	2.502
20	0.025	0	0.05	2	2.506
21	0.075	0.05	0.1	3	2.526
22	0.125	0.1	0.15	0	2.539
23	0.175	0.15	0.2	4	2.554
24	0.225	0.2	0.25	4	2.581
25	0.275	0.25	0.3	6	2.599
26	0.325	0.3	0.35	1	2.625
27	0.375	0.35	0.4	0	2.661
28	0.425	0.4	0.45	2	2.699
29	0.475	0.45	0.5	5	2.726
30	0.525	0.5	0.55	2	2.794
31	0.575	0.55	0.6	6	2.860
32	0.625	0.6	0.65	4	2.989
33	0.675	0.65	0.7	3	3.095
34	0.725	0.7	0.75	1	3.330
35	0.775	0.75	0.8	2	3.595
36	0.825	0.8	0.85	2	4.046
37	0.875	0.85	0.9	7	4.777
38	0.925	0.9	0.95	8	5.891
39	0.975	0.95	1	6	7.526

_____________[Fig9-costhetasun_4.5-5_MeV-TBII]_____________
index	bin_center	bin_low	bin_hi	data	best_fit_mc
0	-0.975	-1	-0.95	0	0.380
1	-0.925	-0.95	-0.9	0	0.379
2	-0.875	-0.9	-0.85	0	0.382
3	-0.825	-0.85	-0.8	0	0.381
4	-0.775	-0.8	-0.75	2	0.379
5	-0.725	-0.75	-0.7	0	0.380
6	-0.675	-0.7	-0.65	0	0.385
7	-0.625	-0.65	-0.6	0	0.382
8	-0.575	-0.6	-0.55	0	0.382
9	-0.525	-0.55	-0.5	1	0.382
10	-0.475	-0.5	-0.45	0	0.385
11	-0.425	-0.45	-0.4	1	0.390
12	-0.375	-0.4	-0.35	0	0.391
13	-0.325	-0.35	-0.3	0	0.392
14	-0.275	-0.3	-0.25	1	0.394
15	-0.225	-0.25	-0.2	0	0.403
16	-0.175	-0.2	-0.15	2	0.404
17	-0.125	-0.15	-0.1	1	0.419
18	-0.075	-0.1	-0.05	1	0.420
19	-0.025	-0.05	0	0	0.428
20	0.025	0	0.05	0	0.440
21	0.075	0.05	0.1	0	0.454
22	0.125	0.1	0.15	0	0.478
23	0.175	0.15	0.2	0	0.487
24	0.225	0.2	0.25	0	0.506
25	0.275	0.25	0.3	1	0.524
26	0.325	0.3	0.35	0	0.548
27	0.375	0.35	0.4	1	0.579
28	0.425	0.4	0.45	0	0.607
29	0.475	0.45	0.5	1	0.659
30	0.525	0.5	0.55	0	0.685
31	0.575	0.55	0.6	2	0.776
32	0.625	0.6	0.65	1	0.858
33	0.675	0.65	0.7	2	0.994
34	0.725	0.7	0.75	1	1.182
35	0.775	0.75	0.8	1	1.495
36	0.825	0.8	0.85	4	1.955
37	0.875	0.85	0.9	3	2.758
38	0.925	0.9	0.95	5	4.034
39	0.975	0.95	1	3	6.144

__________________________[Fig6-ESpectrum_Fit]__________________________
index	bin_low	bin_hi	data	data_stat_err	data_stat_err_hi	data_stat_err_lo	data_statsyst_hi	datastatsyst_lo	mc_flux	mc_flux_hi	mc_flux_lo
0	3.5	4.0	-0.386	0.349	0.365	-0.334	0.550	0.668	0.492	0.511	0.474
1	4.0	4.5	0.550	0.205	0.218	-0.194	0.227	0.241	0.461	0.478	0.443
2	4.5	5.0	0.562	0.156	0.166	-0.147	0.203	0.231	0.420	0.436	0.404
3	5.0	5.5	0.318	0.082	0.087	-0.077	0.087	0.085	0.369	0.383	0.355
4	5.5	6.0	0.329	0.077	0.082	-0.073	0.081	0.084	0.329	0.341	0.316
5	6.0	7.0	0.295	0.046	0.048	-0.044	0.046	0.046	0.270	0.280	0.260
6	7.0	8.0	0.206	0.036	0.037	-0.034	0.047	0.046	0.200	0.207	0.192
7	8.0	9.0	0.142	0.030	0.032	-0.028	0.038	0.037	0.137	0.142	0.132
8	9.0	10.0	0.112	0.026	0.028	-0.024	0.029	0.037	0.088	0.091	0.084
9	10.0	15.0	0.015	0.004	0.004	-0.004	0.006	0.007	0.019	0.020	0.019
